Isogeometric multilevel quadrature for forward and inverse random acoustic scattering

We study the numerical solution of forward and inverse acoustic scattering problems by randomly shaped obstacles in three-dimensional space using a fast isogeometric boundary element method. Within the isogeometric framework, realizations of the random scatterer can efficiently be computed by simply updating the NURBS mappings which represent the scatterer. This way, we end up with a random deformation field. In particular, we show that the knowledge of the deformation field's expectation and covariance at the surface of the scatterer are already sufficient to compute the surface Karhunen-Lo\`eve expansion. Leveraging on the isogeometric framework, we utilize multilevel quadrature methods for the efficient approximation of quantities of interest, such as the scattered wave's expectation and variance. Computing the wave's Cauchy data at an artificial, fixed interface enclosing the random obstacle, we can also directly infer quantities of interest in free space. Adopting the Bayesian paradigm, we finally compute the expected shape and the variance of the scatterer from noisy measurements of the scattered wave at the artificial interface. Numerical results for the forward and inverse problem are given to demonstrate the feasibility of the proposed approach.

==> MLSG_cor_interface.txt <==
level	int_cor_err
0	0.0100231
1	0.00684289
2	0.0016417
3	0.000990692
Recompile



==> MLSG_cor_points.txt <==
level	pot_cor_err	pot_cor_fast_err
0	0.000367311	0.000365894	
1	0.000420449	0.000417274	
2	0.000120942	0.000117152	
3	4.76675e-05	4.95929e-05	


==> MLSG_mean_interface.txt <==
level	int_mean_err	int_var
0	0.00630124	0.249447
1	0.00531935	0.00450951
2	0.00117551	0.00502635
3	0.000649915	0.000974227


==> MLSG_mean_points.txt <==
level	pot_mean_err	pot_mean_fast_err	pot_var	pot_fast_var
0	0.000597437	0.000595786	0.249563	0.249563
1	0.000401664	0.000399156	0.000406103	0.000539609
2	0.00016379	0.00016315	0.000254788	0.000894806
3	8.97224e-05	8.92269e-05	0.000114922	0.000193973


==> data/MLQMC_cor_interface.txt <==
%level	int_cor_err
%0	0.00985843
%1	0.00647612
%2	0.000903911
%3	0.000477327
level	int_cor_err
0	0.00984774
1	0.00645971
2	0.000917102
3	0.000483997

==> data/MLQMC_cor_points.txt <==
%level	pot_cor_err	pot_cor_fast_err
%0	0.000362395	0.000360963	
%1	0.000450772	0.000447446	
%2	0.000151302	0.000147281	
%3	1.73466e-05	1.63011e-05	
level	pot_cor_err	pot_cor_fast_err
0	0.000362239	0.000360808	
1	0.000450004	0.000446677	
2	0.000150534	0.000146512	
3	6.12725e-06	6.8545e-06	

==> data/MLQMC_mean_interface.txt <==
%level	int_mean_err	int_var
%0	0.00627379	0.249448
%1	0.00505188	0.00451147
%2	0.000949104	0.00504407
%3	0.000283359	0.000908908
level	int_mean_err	int_var
0	0.00627104	0.249448
1	0.00504593	0.00451147
2	0.000949119	0.00504407
3	0.000264284	0.000990608

==> data/MLQMC_mean_points.txt <==
%level	pot_mean_err	pot_mean_fast_err	pot_var	pot_fast_var
%0	0.000584314	0.00058268	0.249563	0.249563
%1	0.000432832	0.000430231	0.000404123	0.00054094
%2	0.000146355	0.000143255	0.000252141	0.000893322
%3	2.38848e-05	2.24557e-05	0.000119322	0.000169447
level	pot_mean_err	pot_mean_fast_err	pot_var	pot_fast_var
0	0.000584209	0.000582575	0.249563	0.249563
1	0.000432213	0.000429613	0.000404123	0.00054094
2	0.000145742	0.000142646	0.000252141	0.000893322
3	1.09464e-05	1.13983e-05	0.00011573	0.000213591

==> data/MLSG_cor_interface.txt <==
%level	int_cor_err
%0	0.00976455
%1	0.00651109
%2	0.00115254
%3	0.000477327
level	int_cor_err
0	0.00986722
1	0.00647775
2	0.00112642
3	0.000483997

==> data/MLSG_cor_points.txt <==
%level	pot_cor_err	pot_cor_fast_err
%0	0.000358037	0.000356628	
%1	0.000441224	0.000438049	
%2	0.000141717	0.000137927	
%3	1.73466e-05	1.86235e-05	
level	pot_cor_err	pot_cor_fast_err
0	0.000363199	0.000361788	
1	0.000450849	0.000447674	
2	0.000151343	0.000147552	
3	6.12725e-06	5.599e-06	

==> data/MLSG_mean_interface.txt <==
%level	int_mean_err	int_var
%0	0.00614433	0.249447
%1	0.00503739	0.00450951
%2	0.000958359	0.00502635
%3	0.000283359	0.000975819
level	int_mean_err	int_var
0	0.00622169	0.249447
1	0.00501678	0.00450951
2	0.00104512	0.00502635
3	0.000264284	0.000976256

==> data/MLSG_mean_points.txt <==
%level	pot_mean_err	pot_mean_fast_err	pot_var	pot_fast_var
%0	0.000578331	0.000576682	0.249563	0.249563
%1	0.000425415	0.000422956	0.000406103	0.000539609
%2	0.000139124	0.000137041	0.000254788	0.000894806
%3	2.38848e-05	2.55999e-05	0.000119764	0.000195546
level	pot_mean_err	pot_mean_fast_err	pot_var	pot_fast_var
0	0.000586014	0.000584363	0.249563	0.249563
1	0.00043341	0.000430938	0.000406103	0.000539609
2	0.000146972	0.000144073	0.000254788	0.000894806
3	1.09464e-05	1.06376e-05	0.000119858	0.000204677

==> data/QMC_SL_interface_l_0.txt <==
0   1     0.3094030729              0.369878173             
1   2     0.2104820035              0.2426967726             
2   4     0.1486801632              0.1803827614             
3   8     0.06277367758              0.09353104997             
4   16     0.02526468314              0.03373527429             
5   32     0.01787621535              0.02330727262             
6   64     0.01929763534              0.02632441956             
7   128     0.004848192042              0.00675703714             
8   256     0.003904713524              0.004774075395             
9   512     0.001574873977              0.002163254101             
10   1024     0.0008291095203              0.001189952801             
11   2048     0.0005455989406              0.0006513005992             
12   4096     0.000250914901              0.0003291131201             
13   8192     0.0001793928172              0.0002392889528             


==> data/QMC_SL_interface_l_1.txt <==
0   1     0.3087488029              0.3713737591             
1   2     0.2110963148              0.2439064062             
2   4     0.1488662872              0.1805238108             
3   8     0.06215100599              0.09329212401             
4   16     0.02511232239              0.03351111922             
5   32     0.01764824998              0.02349708204             
6   64     0.01928590647              0.02626649847             
7   128     0.004801278658              0.00670319161             
8   256     0.003913988526              0.004799263165             
9   512     0.00159150859              0.002182357935             
10   1024     0.0008261692354              0.001186933421             
11   2048     0.0005446524341              0.0006436195688             
12   4096     0.0002525748533              0.0003307674225             
13   8192     0.0001781329169              0.0002376174227             


==> data/QMC_SL_interface_l_2.txt <==
0   1     0.3090705466              0.3710310839             
1   2     0.2112306916              0.2439427255             
2   4     0.1487434079              0.1800325526             
3   8     0.06212568718              0.09320429056             
4   16     0.02500711046              0.03343990373             
5   32     0.01765074081              0.02359593688             
6   64     0.01934127178              0.02627243389             
7   128     0.004807993382              0.006708019321             
8   256     0.003917693251              0.004793430716             
9   512     0.001606000573              0.002199835451             
10   1024     0.0008301423186              0.001196289682             
11   2048     0.0005491309692              0.0006471425551             
12   4096     0.0002539513578              0.000333283221             
13   8192     0.000179094491              0.0002373184027             


==> data/QMC_SL_interface_l_3.txt <==
0   1     0.3088432276              0.3699348494             
1   2     0.2110660014              0.2432919536             
2   4     0.1484260172              0.1794780248             
3   8     0.06194011644              0.09287825827             
4   16     0.02482901681              0.03310972855             
5   32     0.0177250588              0.02359855612             
6   64     0.01914464096              0.02595911363             
7   128     0.004556995051              0.006398933578             
8   256     0.003682971652              0.004469470104             
9   512     0.001396217668              0.001872139949             
10   1024     0.0005972016425              0.0008740915135             
11   2048     0.0003211803068              0.0003399485139             


==> data/QMC_SL_pot_mean_l_0.txt <==
0   1     0.0527183039             
1   2     0.03760460426             
2   4     0.02665172246             
3   8     0.01581609285             
4   16     0.006304732851             
5   32     0.004098001734             
6   64     0.003269408267             
7   128     0.001396922039             
8   256     0.001337196702             
9   512     0.001232239382             
10   1024     0.001314122027             
11   2048     0.00136814881             
12   4096     0.001362943903             
13   8192     0.001380986989             


==> data/QMC_SL_pot_mean_l_1.txt <==
0   1     0.05221131912             
1   2     0.03692069111             
2   4     0.02575004768             
3   8     0.0158665741             
4   16     0.007081670502             
5   32     0.004726655192             
6   64     0.003735470968             
7   128     0.001362073648             
8   256     0.001303133434             
9   512     0.0009212892213             
10   1024     0.0008384917131             
11   2048     0.0008776722194             
12   4096     0.0008104066373             
13   8192     0.0008116810263             


==> data/QMC_SL_pot_mean_l_2.txt <==
0   1     0.05262966403             
1   2     0.03721388733             
2   4     0.02590410721             
3   8     0.01579831864             
4   16     0.006601283048             
5   32     0.004192677406             
6   64     0.003344005436             
7   128     0.0008244035068             
8   256     0.0007674843244             
9   512     0.000302268869             
10   1024     0.0001532853023             
11   2048     0.0001530459885             
12   4096     0.0001167014691             
13   8192     0.000130709614             


==> data/QMC_SL_pot_mean_l_3.txt <==
0   1     0.05275341706             
1   2     0.03731148697             
2   4     0.02592910623             
3   8     0.01586418456             
4   16     0.006605254444             
5   32     0.004183520218             
6   64     0.00334770805             
7   128     0.0008397998347             
8   256     0.0007635985073             
9   512     0.0003210618192             
10   1024     0.0001161990558             
11   2048     8.243204148e-05             


==> data/SG_SL_interface_l_0.txt <==
0   1     0.008990603565              0.01460458968             
1   1     0.008990603565              0.01460458968             
2   1     0.008990603565              0.01460458968             
3   7     0.003886190868              0.005303502065             
4   19     0.0008550817779              0.001589809007             
5   49     0.0003416946849              0.0006582967775             
6   91     0.0003603594118              0.0004238763335             
7   199     0.0003149033887              0.0004273166663             
8   375     2.997933186e-05              3.310542045e-05             
9   957     2.885155456e-05              4.304073903e-05             
10   2045     2.029855123e-05              4.414392504e-05             
11   4253     1.898587125e-05              3.874629694e-05             
12   8723     2.965690345e-06              4.405542548e-06             


==> data/SG_SL_interface_l_1.txt <==
0   1     0.008950879216              0.01475145457             
1   1     0.008950879216              0.01475145457             
2   1     0.008950879216              0.01475145457             
3   7     0.003895744315              0.005017599743             
4   19     0.0008626534715              0.001634268224             
5   49     0.0003441257935              0.0006490979795             
6   91     0.0003642057812              0.0004152270358             
7   199     0.0003179382781              0.0004189954116             
8   375     2.940190848e-05              3.752063495e-05             
9   957     2.598430322e-05              3.056855012e-05             
10   2045     1.036182149e-05              1.849537743e-05             
11   4253     7.866159182e-06              1.375981654e-05             
12   8723     4.295266184e-06              3.473375692e-06             


==> data/SG_SL_interface_l_2.txt <==
0   1     0.008914644185              0.0147722382             
1   1     0.008914644185              0.0147722382             
2   1     0.008914644185              0.0147722382             
3   7     0.003864536085              0.004940624821             
4   19     0.0008558060214              0.001622460641             
5   49     0.0003514560707              0.0006546601299             
6   91     0.0003716432343              0.000420036887             
7   199     0.0003241928019              0.0004243868041             
8   375     2.773708066e-05              3.934720616e-05             
9   957     2.678389334e-05              3.071163156e-05             
10   2045     1.139206032e-05              1.713021248e-05             
11   4253     8.648691869e-06              1.376873951e-05             


==> data/SG_SL_interface_l_3.txt <==
0   1     0.008853444458              0.01478402102             
1   1     0.008853444458              0.01478402102             
2   1     0.008853444458              0.01478402102             
3   7     0.003822966065              0.004865347878             
4   19     0.0008454523849              0.00161942139             
5   49     0.0003562871855              0.0006566553717             
6   91     0.0003764145828              0.0004206694915             
7   199     0.0003286894844              0.0004256388444             
8   375     2.843343628e-05              4.433841743e-05             
9   957     2.690891449e-05              3.461331175e-05             


==> data/SG_SL_pot_mean_l_0.txt <==
0   1     0.00279642877             
1   1     0.00279642877             
2   1     0.00279642877             
3   7     0.001825065269             
4   19     0.001496185866             
5   49     0.001385207145             
6   91     0.001381302024             
7   199     0.001362031466             
8   375     0.001359980705             
9   957     0.001361375115             
10   2045     0.001362054854             
11   4253     0.001362230341             
12   8723     0.0013640377             


==> data/SG_SL_pot_mean_l_1.txt <==
0   1     0.002550301656             
1   1     0.002550301656             
2   1     0.002550301656             
3   7     0.001447512786             
4   19     0.0009205996522             
5   49     0.0008448487042             
6   91     0.0008348692453             
7   199     0.0008137667827             
8   375     0.0008085779683             
9   957     0.0008093025588             
10   2045     0.0008102374991             
11   4253     0.0008106543482             
12   8723     0.0008130999211             


==> data/SG_SL_pot_mean_l_2.txt <==
0   1     0.001861958731             
1   1     0.001861958731             
2   1     0.001861958731             
3   7     0.0007456424227             
4   19     0.0002332534425             
5   49     0.0001267707809             
6   91     0.0001182177416             
7   199     0.0001152061068             
8   375     0.0001176368109             
9   957     0.0001170758004             
10   2045     0.000116483255             
11   4253     0.0001161493751             


==> data/SG_SL_pot_mean_l_3.txt <==
0   1     0.001800010127             
1   1     0.001800010127             
2   1     0.001800010127             
3   7     0.0006757968707             
4   19     0.0001407604708             
5   49     3.379747005e-05             
6   91     2.444403715e-05             
7   199     3.919258288e-06             
8   375     3.867161755e-06             
9   957     2.203561604e-06             


==> data/SG_vs_QMC_SL_interface_l_0.txt <==
0   1     0.008992059168              0.01460458968             
1   1     0.008992059168              0.01460458968             
2   1     0.008992059168              0.01460458968             
3   7     0.003883956099              0.005303502065             
4   19     0.0008532812815              0.001589809007             
5   49     0.0003409595034              0.0006582967775             
6   91     0.0003597456221              0.0004238763335             
7   199     0.0003144533708              0.0004273166663             
8   375     2.981310277e-05              3.310542045e-05             
9   957     2.605470271e-05              4.304073903e-05             
10   2045     1.681072867e-05              4.414392504e-05             
11   4253     1.514959548e-05              3.874629694e-05             
12   8723     1.180839403e-05              4.405542548e-06             


==> data/SG_vs_QMC_SL_interface_l_1.txt <==
0   1     0.009862466118              0.01475145457             
1   1     0.009862466118              0.01475145457             
2   1     0.009862466118              0.01475145457             
3   7     0.004587689093              0.005017599743             
4   19     0.003534159196              0.001634268224             
5   49     0.003712544777              0.0006490979795             
6   91     0.003714870264              0.0004152270358             
7   199     0.00374429163              0.0004189954116             
8   375     0.00374560095              3.752063495e-05             
9   957     0.003744120323              3.056855012e-05             
10   2045     0.003742268525              1.849537743e-05             
11   4253     0.003742347977              1.375981654e-05             
12   8723     0.003740559482              3.473375692e-06             


==> data/SG_vs_QMC_SL_interface_l_2.txt <==
0   1     0.01004513964              0.0147722382             
1   1     0.01004513964              0.0147722382             
2   1     0.01004513964              0.0147722382             
3   7     0.005268965485              0.004940624821             
4   19     0.003908100404              0.001622460641             
5   49     0.003654473019              0.0006546601299             
6   91     0.00363563214              0.000420036887             
7   199     0.003674969951              0.0004243868041             
8   375     0.003731290137              3.934720616e-05             
9   957     0.003731398795              3.071163156e-05             
10   2045     0.003730927276              1.713021248e-05             
11   4253     0.00372997372              1.376873951e-05             


==> data/SG_vs_QMC_SL_interface_l_3.txt <==
0   1     0.0100146645              0.01478402102             
1   1     0.0100146645              0.01478402102             
2   1     0.0100146645              0.01478402102             
3   7     0.005467699248              0.004865347878             
4   19     0.004160403077              0.00161942139             
5   49     0.003804523601              0.0006566553717             
6   91     0.003784884248              0.0004206694915             
7   199     0.003823499294              0.0004256388444             
8   375     0.003880795838              4.433841743e-05             
9   957     0.00388162729              3.461331175e-05             


==> data/SG_vs_QMC_SL_pot_mean_l_0.txt <==
0   1     0.002800771428             
1   1     0.002800771428             
2   1     0.002800771428             
3   7     0.001845606985             
4   19     0.001532798509             
5   49     0.001426003067             
6   91     0.001425151848             
7   199     0.001412183876             
8   375     0.001412130496             
9   957     0.001413323853             
10   2045     0.00141366077             
11   4253     0.001413773891             
12   8723     0.001414739204             


==> data/SG_vs_QMC_SL_pot_mean_l_1.txt <==
0   1     0.002526894803             
1   1     0.002526894803             
2   1     0.002526894803             
3   7     0.001423516264             
4   19     0.0009023564378             
5   49     0.0008204284101             
6   91     0.0008106633367             
7   199     0.0007889181088             
8   375     0.0007838523889             
9   957     0.0007846795984             
10   2045     0.0007856296633             
11   4253     0.0007860276533             
12   8723     0.0007884907288             


==> data/SG_vs_QMC_SL_pot_mean_l_2.txt <==
0   1     0.001839810804             
1   1     0.001839810804             
2   1     0.001839810804             
3   7     0.0007258359284             
4   19     0.0002534235513             
5   49     0.0001594728014             
6   91     0.0001561545863             
7   199     0.0001601215893             
8   375     0.0001617186617             
9   957     0.0001613544652             
10   2045     0.0001607495919             
11   4253     0.0001604621921             


==> data/SG_vs_QMC_SL_pot_mean_l_3.txt <==
0   1     0.001775401374             
1   1     0.001775401374             
2   1     0.001775401374             
3   7     0.0006508899401             
4   19     0.0001686010137             
5   49     8.955322225e-05             
6   91     9.179330383e-05             
7   199     9.154939277e-05             
8   375     9.363507755e-05             
9   957     9.365635307e-05             

